Ranking Constraint Relaxations for Mixed Integer Programs Using a Machine Learning Approach

Solving large-scale Mixed Integer Programs (MIP) can be difficult without advanced algorithms such as decomposition based techniques. Even if a decomposition technique might be appropriate, there are still many possible decompositions for any large MIP and it may not be obvious which will be the most effective. This paper presents a comprehensive analysis of the predictive capabilities of a Machine Learning ranking (ML) function for predicting the quality of Mixed Integer Programming (MIP) decompositions created via constraint relaxation. In this analysis, the role of instance similarity and ML prediction quality is explored, as well as the benchmarking of a ML ranking function against existing heuristic functions. For this analysis, a new dataset consisting of over 40000 unique decompositions sampled from across 24 instances from the MIPLIB2017 library has been established. These decompostions have been created by both a greedy relaxation algorithm as well as a population based multi-objective algorithm, which has previously been shown to produce high quality decompositions. In this paper, we demonstrate that a ML ranking function is able to provide state-of-the-art predictions when benchmarked against existing heuristic ranking functions. Additionally, we demonstrate that by only considering a small set of features related to the relaxed constraints in each decomposition, a ML ranking function is still able to be competitive with heuristic techniques. Such a finding is promising for future constraint relaxation approaches, as these features can be used to guide decomposition creation. Finally, we highlight where a ML ranking function would be beneficial in a decomposition creation framework.

==> csv_files/ALL_problem_boxplot.csv <==
0.6324160821,0.0370643216,0.1526462362,0.1155935533,0.132294642,0.0769837282,0.0663686012,0.1443800216,0.1072071406,0.0116474322,0.4563608358,0.1967704867,0.0004791105,0.1299605219
0.6421717333,0.6289081023,0.70424185,0.1155935533,0.3038599111,0.1072209844,0,0.0729527741,0.0350136499,0.1436594636,0.5918444131,0.1662943585,0.0004791105,0
0.0399408223,0.4148814102,0.0714875853,0,0.4326949486,0,0,0,0.1357283728,0.4369592113,0.4668393525,0.1662943585,0.254691887,0.2420669242
0.1994672378,0.1022256164,0.0714875853,0.3790192386,0.7359777814,0.126536928,0,0,0.4013048536,0.083901007,0.3571436243,0.2338707605,0.0904179503,0.0593472807
0.1261393282,0.4495157922,0.2488315191,0.1059017495,0.3748817979,0.5007235036,0,0,0.2447043703,0.083901007,0.2823235165,0.1381909577,0.0183923282,0.0322465194
0.3626699955,0.7077024438,0.2591201159,0.2783770152,0.6323918536,0.1048186571,0,0,0.1647005402,0.0264040328,0.552283628,0.1910125062,0,0
0.2217433349,0.0230029879,0.24364885,0.1059017495,0.6357685508,0.5007235036,0.1777326508,0.0729527741,0.3151916874,0.0187022251,0.2796172869,0.1381909577,0.0360500242,0.0322465194
0.1853493756,0.4145212052,0.0714875853,0.1155935533,0.6323918536,0.1019314542,0,0,0.1072071406,0.0116474322,0.4671059019,0.1910125062,0.0004791105,0
0.3626699955,0.4831638363,0.0714875853,0.0167406498,0.4163462941,0,0.3724051338,0,0.0350136499,0.1483418412,0.5298863983,0.4941659965,0.4989303434,0.54936731
0.6422575337,0.410038244,0.70424185,0.4377834798,0.8079386927,0.2504474843,0.8237332121,0.8289175469,0.8583040395,0.0905904304,0.2202511483,0,0.1326097184,0.031936512
0.6422575337,0.5095889356,0.70424185,0.4377834798,0.8079386927,0.4348433298,0.8237332121,0.8289175469,0.8263524454,0.1100335056,0.2202511483,0,0.1326097184,0.031936512
0.3626699955,0.4831638363,0.0714875853,0,0.4163462941,0,0.3724051338,0,0.0350136499,0.1483418412,0.5298863983,0.4941659965,0.4989303434,0.54936731


==> csv_files/Gap_Percentages/Blum/ACO.csv <==
1,0.24655765919999995
2,0.2444080742
3,0.2361424848
4,0.1956521739
5,0.1889097744
6,0.18509316769999995
7,0.1560371517
8,0.14216867470000005
9,0.13469387759999996
10,0.12958963280000002
11,0.09744779579999996
12,0.051118210900000016
13,0.04290657440000001
14,0.039024390200000036
15,0.0386363636
16,0.02813599060000005
17,0.02717391300000005
18,0.025641025600000034
19,0.024518388800000013
20,0.01983471069999998
21,0.01858304300000002
22,0.015734265700000027
23,0.012295081999999957
24,0.00821355239999999
25,0.007858546200000038
26,0.006329113900000016
27,0.004705882400000028


==> csv_files/Gap_Percentages/Blum/CPLEX.csv <==
1,0.9825141777
2,0.9817549957
3,0.9795665635
4,0.9727223131
5,0.9707401033
6,0.9683544304
7,0.9170068027
8,0.8022727273
9,0.7948417351
10,0.5712742981000001
11,0.5701863354000001
12,0.5328947368
13,0.26506024100000003
14,0.21809744779999996
15,0.2012195122
16,0.07348242810000005
17,0.06521739130000004
18,0.062283737000000006
19,0.017837235200000023
20,0.00929152150000001
21,0.005253940500000054
22,0.004958677700000025
23,0.004106776199999995
24,0.0017482517000000364
25,0.0011764706000000347
26,0.0
27,0.0


==> csv_files/Gap_Percentages/Blum/LaPSO.csv <==
1,0.13080895010000004
2,0.12530120479999995
3,0.12076455259999996
4,0.11842105260000002
5,0.11674849970000001
6,0.10349716450000002
7,0.08435374149999997
8,0.06956521739999999
9,0.06371490280000003
10,0.06264501160000002
11,0.05758513929999998
12,0.022364217300000044
13,0.018292682899999968
14,0.017837235200000023
15,0.017301038100000055
16,0.010869565200000042
17,0.00929152150000001
18,0.008206330599999978
19,0.006329113900000016
20,0.006129597199999948
21,0.004958677700000025
22,0.004106776199999995
23,0.0022727273000000547
24,0.0017482517000000364
25,0.0011764706000000347
26,0.0
27,0.0


==> csv_files/Gap_Percentages/Blum/MSGA.csv <==
1,0.41953528399999995
2,0.34588106929999995
3,0.31766917289999996
4,0.30103969750000004
5,0.21863354040000005
6,0.2093831451
7,0.20619195050000005
8,0.18790496759999997
9,0.1807228916
10,0.16705336429999995
11,0.12925170070000003
12,0.11101398600000001
13,0.10590858420000004
14,0.10352941179999997
15,0.10332749559999999
16,0.09917355370000003
17,0.09756097559999999
18,0.08945686900000005
19,0.07581967209999996
20,0.0739219713
21,0.06286836939999996
22,0.05882352940000002
23,0.027272727299999966
24,0.018292682899999968
25,0.014067995300000025
26,0.010869565200000042
27,0.006329113900000016


==> csv_files/Gap_Percentages/Dung/ACO.csv <==
1,0.4580009385
2,0.4504761905
3,0.43207547170000005
4,0.4082524272
5,0.40272727269999997
6,0.4
7,0.3952554745
8,0.3796610169
9,0.37832310840000005
10,0.28080000000000005
11,0.2513513514
12,0.24444444440000002
13,0.2407692308
14,0.23260869569999998
15,0.21399730819999996
16,0.20454545449999995
17,0.18874999999999997
18,0.18833333330000002
19,0.16400000000000003
20,0.15000000000000002
21,0.10681818180000002
22,0.10099999999999998
23,0.07499999999999996
24,0.06176470590000005
25,0.040000000000000036
26,0.030882352899999965
27,0.028846153799999996
28,0.028750000000000053
29,0.026000000000000023
30,0.018000000000000016
31,0.013599999999999945
32,0.013513513499999963
33,0.010294117599999986
34,0.008333333299999968
35,0.007142857099999955
36,0.005555555599999984
37,0.004687499999999956
38,0.003947368399999984
39,0.0013513513999999782
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0


==> csv_files/Gap_Percentages/Dung/CPLEX.csv <==
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,0.992
8,0.9830508475
9,0.9811320755
10,0.9781021898
11,0.976
12,0.865
13,0.09999999999999998
14,0.09090909089999999
15,0.08695652170000001
16,0.0786666667
17,0.07499999999999996
18,0.06666666669999999
19,0.06666666669999999
20,0.057873485899999966
21,0.05405405409999997
22,0.04615384619999996
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0


==> csv_files/Gap_Percentages/Dung/LS_R.csv <==
1,0.35382449549999995
2,0.33999999999999997
3,0.31412429379999995
4,0.2849056604
5,0.26897810219999996
6,0.25933333329999997
7,0.2545454545
8,0.2542603954
9,0.24077669899999998
10,0.16444444439999995
11,0.1604
12,0.1565217391
13,0.14307692309999998
14,0.13513513509999997
15,0.11590909090000001
16,0.11036339169999998
17,0.10124999999999995
18,0.09999999999999998
19,0.08999999999999997
20,0.08099999999999996
21,0.020454545500000032
22,0.0050000000000000044
23,0.0050000000000000044
24,0.002941176500000031
25,0.0026315788999999867
26,0.0014285713999999672
27,0.0013513513999999782
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0


==> csv_files/Gap_Percentages/Dung/LS_SGA.csv <==
1,0.38948850310000005
2,0.3780952381
3,0.36694915250000004
4,0.32641509430000004
5,0.31423357659999995
6,0.3073333333
7,0.2999318337
8,0.2881818182
9,0.2830097087
10,0.26239999999999997
11,0.23111111110000004
12,0.22173913040000004
13,0.19459459459999995
14,0.17923076920000003
15,0.14749999999999996
16,0.14670255720000003
17,0.125
18,0.11818181819999996
19,0.11750000000000005
20,0.10299999999999998
21,0.04411764709999999
22,0.03513513509999999
23,0.032352941199999985
24,0.026470588200000034
25,0.025675675699999956
26,0.025000000000000022
27,0.018750000000000044
28,0.01749999999999996
29,0.017142857099999964
30,0.015277777799999948
31,0.011363636400000043
32,0.010526315799999963
33,0.003846153799999974
34,0.0010000000000000009
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0


==> csv_files/Gap_Percentages/Dung/LaPSO.csv <==
1,0.23163841809999997
2,0.22759267949999995
3,0.20952380950000005
4,0.12727272730000005
5,0.125
6,0.12
7,0.11678832120000004
8,0.11320754720000004
9,0.10869565219999999
10,0.10020449899999995
11,0.09999999999999998
12,0.09090909089999999
13,0.08888888890000002
14,0.08737864080000002
15,0.07999999999999996
16,0.07499999999999996
17,0.057873485899999966
18,0.05405405409999997
19,0.04615384619999996
20,0.0
21,0.0
22,0.0
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0
45,0.0
46,0.0
47,0.0
48,0.0
49,0.0
50,0.0
51,0.0
52,0.0
53,0.0
54,0.0


==> csv_files/Training_Types/FCNF_vs.csv <==
0.121,0.418,0.430
0.078,0.170,0.081
0.009,0.118,0.120
0.133,0.145,0.555
0.227,0.183,0.570
0.056,0.076,0.071
0.222,0.179,0.099
0.100,0.233,0.430


==> csv_files/Training_Types/ND_vs.csv <==
0.384,0.509,0.213
0.251,0.333,0.348
0.239,0.108,0.339
0.385,0.263,0.476
0.303,0.268,0.519
0.349,0.210,0.152
0.357,0.301,0.350
0.350,0.509,0.213


==> csv_files/Training_Types/SNP_vs.csv <==
0.290,0.591,0.417
0.180,0.235,0.294
0.256,0.135,0.410
0.165,0.277,0.381
0.135,0.535,0.185
0.203,0.347,0.444
0.137,0.535,0.437
0.280,0.591,0.417


==> csv_files/UB_tests/LaPSO.csv <==
0,1050
90,713.1333333333337
180,634.0000000000025
270,624.4666666666677
360,611.2000000000015
450,610.9333333333349
540,602.333333333334
630,599.933333333334
720,596.6666666666674
810,586.5666666666671
900,582.3333333333343


==> csv_files/UB_tests/MIP.csv <==
0,1050
90,889
180,799
270,725
360,719
450,719
540,719
630,719
720,616
810,616
900,613


==> csv_files/UB_tests/Vol.csv <==
0,1050
90,1019.0000000000009
180,1019.0000000000009
270,1018.9666666666675
360,1018.0000000000008
450,1018.0000000000008
540,1016.9666666666674
630,994.0333333333346
720,940.7000000000007
810,902.700000000001
900,884.8666666666676


==> csv_files/larger_graph_iterations/LB/pairs_file_475.csv <==
1,259.0
2,269.0
3,269.0
4,269.0
5,269.0
6,269.0
7,269.0
8,269.0
9,269.0
10,269.0
11,269.0
12,269.0
13,269.0
14,269.0
15,269.0
16,269.0
17,269.0
18,269.0
19,269.0
20,269.0
21,269.0
22,269.0
23,269.0
24,269.0
25,269.0
26,269.0
27,269.0
28,269.0
29,269.0
30,269.0
31,269.0
32,269.0
33,269.0
34,269.0
35,269.0
36,269.0
37,269.0
38,269.0
39,269.0
40,269.0
41,269.0
42,271.0
43,271.0
44,277.0
45,277.0
46,277.0
47,277.0
48,277.0
49,277.0
50,277.0
51,277.0
52,277.0
53,277.0
54,277.0
55,277.0
56,277.0
57,277.0
58,277.0
59,277.0
60,277.0
61,278.0
62,279.0
63,279.0
64,280.0
65,280.0
66,281.0
67,281.0
68,281.0
69,286.0
70,286.0
71,286.0
72,286.0
73,289.0
74,289.0
75,289.0
76,289.0
77,289.0
78,289.0
79,290.0
80,290.0
81,290.0
82,290.0
83,291.0
84,291.0
85,291.0
86,292.0
87,292.0
88,292.0
89,292.0
90,292.0
91,292.0
92,292.0
93,292.0
94,292.0
95,292.0
96,292.0
97,292.0
98,292.0
99,292.0
100,292.0
101,292.0
102,292.0
103,292.0
104,292.0
105,292.0
106,292.0
107,292.0
108,292.0
109,292.0
110,292.0
111,292.0
112,292.0
113,292.0
114,292.0
115,292.0
116,292.0
117,292.0
118,292.0
119,292.0
120,292.0
121,292.0
122,292.0
123,292.0
124,292.0
125,292.0
126,292.0
127,292.0
128,292.0
129,292.0
130,292.0
131,292.0
132,292.0
133,292.0
134,292.0
135,292.0
136,292.0
137,292.0
138,292.0
139,292.0
140,292.0
141,292.0
142,292.0
143,292.0
144,292.0
145,292.0
146,292.0
147,292.0
148,292.0
149,292.0
150,292.0
151,292.0
152,292.0
153,292.0
154,292.0
155,292.0
156,292.0
157,292.0
158,292.0
159,292.0
160,292.0
161,292.0
162,292.0
163,292.0
164,292.0
165,292.0
166,292.0
167,292.0
168,292.0
169,292.0
170,292.0
171,292.0
172,292.0
173,292.0
174,292.0
175,292.0
176,292.0
177,292.0
178,292.0
179,292.0
180,292.0
181,292.0
182,292.0
183,292.0
184,292.0
185,292.0
186,292.0
187,292.0
188,292.0
189,292.0
190,292.0
191,292.0
192,292.0
193,292.0
194,292.0
195,292.0
196,292.0
197,292.0
198,292.0
199,292.0
200,292.0
201,292.0
202,292.0
203,292.0
204,292.0
205,292.0
206,292.0
207,292.0
208,292.0
209,292.0
210,292.0
211,292.0
212,292.0
213,292.0
214,292.0
215,292.0
216,292.0
217,292.0
218,292.0
219,292.0
220,292.0
221,292.0
222,292.0
223,292.0
224,292.0
225,292.0
226,292.0
227,292.0
228,292.0
229,292.0
230,292.0
231,292.0
232,292.0
233,292.0
234,292.0
235,292.0
236,292.0
237,292.0
238,292.0
239,292.0
240,292.0
241,292.0
242,292.0
243,292.0
244,292.0
245,292.0
246,292.0
247,292.0
248,292.0
249,292.0
250,292.0
251,292.0
252,292.0
253,292.0
254,292.0
255,292.0
256,292.0
257,292.0
258,292.0
259,292.0
260,292.0
261,292.0
262,292.0
263,292.0
264,292.0
265,292.0
266,292.0
267,292.0
268,292.0
269,292.0
270,292.0
271,292.0
272,292.0
273,292.0
274,292.0
275,292.0
276,292.0
277,292.0
278,292.0
279,292.0
280,292.0
281,292.0
282,292.0
283,292.0
284,292.0
285,292.0
286,292.0
287,292.0
288,292.0
289,292.0
290,292.0
291,292.0
292,292.0
293,292.0
294,292.0
295,292.0
296,292.0
297,292.0
298,292.0
299,292.0
300,292.0
301,292.0
302,292.0
303,292.0
304,292.0
305,292.0
306,292.0
307,292.0
308,292.0
309,292.0
310,292.0
311,292.0
312,292.0
313,292.0
314,292.0
315,292.0
316,292.0
317,292.0
318,292.0
319,292.0
320,292.0
321,292.0
322,292.0
323,292.0
324,292.0
325,292.0
326,292.0
327,292.0
328,292.0
329,292.0
330,292.0
331,292.0
332,292.0
333,292.0
334,292.0
335,292.0
336,292.0
337,292.0
338,292.0
339,292.0
340,292.0
341,292.0
342,292.0
343,292.0
344,292.0
345,292.0
346,292.0
347,292.0
348,292.0
349,292.0
350,292.0
351,292.0
352,292.0
353,292.0
354,292.0
355,292.0


==> csv_files/larger_graph_iterations/LB/pairs_file_725.csv <==
1,468.0
2,494.0
3,494.0
4,494.0
5,494.0
6,494.0
7,494.0
8,494.0
9,494.0
10,494.0
11,494.0
12,494.0
13,494.0
14,494.0
15,494.0
16,494.0
17,494.0
18,494.0
19,497.0
20,497.0
21,501.0
22,501.0
23,501.0
24,501.0
25,501.0
26,501.0


==> csv_files/larger_graph_iterations/LB/pairs_file_975.csv <==
1,646.0
2,711.0
3,711.0
4,711.0
5,711.0
6,711.0
7,711.0
8,711.0


==> csv_files/larger_graph_iterations/UB/pairs_file_475.csv <==
1,475.0
2,453.7020000000001
3,429.52200000000005
4,414.94999999999993
5,414.94999999999993
6,414.94999999999993
7,414.94999999999993
8,414.94999999999993
9,414.94999999999993
10,414.94999999999993
11,414.94999999999993
12,414.94999999999993
13,414.94999999999993
14,414.94999999999993
15,414.94999999999993
16,414.94999999999993
17,414.94999999999993
18,413.34800000000007
19,413.34800000000007
20,393.4979999999998
21,393.4979999999998
22,393.4979999999998
23,393.4979999999998
24,393.4979999999998
25,389.3540000000001
26,388.1570000000001
27,381.93699999999995
28,381.93699999999995
29,379.2259999999999
30,369.68400000000014
31,369.68400000000014
32,369.68400000000014
33,369.68400000000014
34,360.558
35,354.8400000000001
36,354.8400000000001
37,349.98800000000006
38,349.98800000000006
39,349.98800000000006
40,344.415
41,344.415
42,344.415
43,340.4560000000001
44,340.4560000000001
45,340.4560000000001
46,340.4560000000001
47,335.2020000000001
48,335.2020000000001
49,335.2020000000001
50,323.94999999999993
51,323.94999999999993
52,323.94999999999993
53,323.94999999999993
54,323.94999999999993
55,323.94999999999993
56,323.94999999999993
57,323.94999999999993
58,323.94999999999993
59,323.94999999999993
60,320.96500000000003
61,320.96500000000003
62,320.96500000000003
63,320.96500000000003
64,320.96500000000003
65,320.96500000000003
66,320.96500000000003
67,320.96500000000003
68,320.96500000000003
69,320.96500000000003
70,312.42
71,312.42
72,312.42
73,312.42
74,312.42
75,312.42
76,312.42
77,312.42
78,312.42
79,312.42
80,303.7510000000001
81,303.7510000000001
82,303.7510000000001
83,303.7510000000001
84,303.7510000000001
85,303.7510000000001
86,303.7510000000001
87,303.7510000000001
88,303.7510000000001
89,303.7510000000001
90,301.20399999999995
91,301.20399999999995
92,301.20399999999995
93,301.20399999999995
94,301.20399999999995
95,301.20399999999995
96,301.20399999999995
97,301.20399999999995
98,301.20399999999995
99,301.20399999999995
100,299.47400000000005
101,299.47400000000005
102,299.47400000000005
103,299.47400000000005
104,299.47400000000005
105,299.47400000000005
106,299.47400000000005
107,299.47400000000005
108,299.47400000000005
109,299.47400000000005
110,297.259
111,297.259
112,297.259
113,297.259
114,297.259
115,297.259
116,297.259
117,297.259
118,297.259
119,297.259
120,295.353
121,295.353
122,295.353
123,295.353
124,295.353
125,295.353
126,295.353
127,295.353
128,295.353
129,295.353
130,294.75299999999993
131,294.75299999999993
132,294.75299999999993
133,294.75299999999993
134,294.75299999999993
135,294.75299999999993
136,294.75299999999993
137,294.75299999999993
138,294.75299999999993
139,294.75299999999993
140,294.44499999999994
141,294.44499999999994
142,294.44499999999994
143,294.44499999999994
144,294.44499999999994
145,294.44499999999994
146,294.44499999999994
147,294.44499999999994
148,294.44499999999994
149,294.44499999999994
150,294.36899999999997
151,294.36899999999997
152,294.36899999999997
153,294.36899999999997
154,294.36899999999997
155,294.36899999999997
156,294.36899999999997
157,294.36899999999997
158,294.36899999999997
159,294.36899999999997
160,294.10800000000006
161,294.10800000000006
162,294.10800000000006
163,294.10800000000006
164,294.10800000000006
165,294.10800000000006
166,294.10800000000006
167,294.10800000000006
168,294.10800000000006
169,294.10800000000006
170,294.05500000000006
171,294.05500000000006
172,294.05500000000006
173,294.05500000000006
174,294.05500000000006
175,294.05500000000006
176,294.05500000000006
177,294.05500000000006
178,294.05500000000006
179,294.05500000000006
180,294.0079999999999
181,294.0079999999999
182,294.0079999999999
183,294.0079999999999
184,294.0079999999999
185,294.0079999999999
186,294.0079999999999
187,294.0079999999999
188,294.0079999999999
189,294.0079999999999
190,293.88900000000007
191,293.88900000000007
192,293.88900000000007
193,293.88900000000007
194,293.88900000000007
195,293.88900000000007
196,293.88900000000007
197,293.88900000000007
198,293.88900000000007
199,293.88900000000007
200,293.85800000000006
201,293.85800000000006
202,293.85800000000006
203,293.85800000000006
204,293.85800000000006
205,293.85800000000006
206,293.85800000000006
207,293.85800000000006
208,293.85800000000006
209,293.85800000000006
210,293.8270000000001
211,293.8270000000001
212,293.8270000000001
213,293.8270000000001
214,293.8270000000001
215,293.8270000000001
216,293.8270000000001
217,293.8270000000001
218,293.8270000000001
219,293.8270000000001
220,293.72819999999996
221,293.72819999999996
222,293.72819999999996
223,293.72819999999996
224,293.72819999999996
225,293.72819999999996
226,293.72819999999996
227,293.72819999999996
228,293.72819999999996
229,293.72819999999996
230,293.72009999999995
231,293.72009999999995
232,293.72009999999995
233,293.72009999999995
234,293.72009999999995
235,293.72009999999995
236,293.72009999999995
237,293.72009999999995
238,293.72009999999995
239,293.72009999999995
240,293.6853
241,293.6853
242,293.6853
243,293.6853
244,293.6853
245,293.6853
246,293.6853
247,293.6853
248,293.6853
249,293.6853
250,293.66790000000003
251,293.66790000000003
252,293.66790000000003
253,293.66790000000003
254,293.66790000000003
255,293.66790000000003
256,293.66790000000003
257,293.66790000000003
258,293.66790000000003
259,293.66790000000003
260,293.6409
261,293.6409
262,293.6409
263,293.6409
264,293.6409
265,293.6409
266,293.6409
267,293.6409
268,293.6409
269,293.6409
270,293.6409
271,293.6409
272,293.6409
273,293.6409
274,293.6409
275,293.6409
276,293.6409
277,293.6409
278,293.6409
279,293.6409
280,293.60489999999993
281,293.60489999999993
282,293.60489999999993
283,293.60489999999993
284,293.60489999999993
285,293.60489999999993
286,293.60489999999993
287,293.60489999999993
288,293.60489999999993
289,293.60489999999993
290,293.58750000000003
291,293.58750000000003
292,293.58750000000003
293,293.58750000000003
294,293.58750000000003
295,293.58750000000003
296,293.58750000000003
297,293.58750000000003
298,293.58750000000003
299,293.58750000000003
300,293.57070000000004
301,293.57070000000004
302,293.57070000000004
303,293.57070000000004
304,293.57070000000004
305,293.57070000000004
306,293.57070000000004
307,293.57070000000004
308,293.57070000000004
309,293.57070000000004
310,293.5581000000001
311,293.5581000000001
312,293.5581000000001
313,293.5581000000001
314,293.5581000000001
315,293.5581000000001
316,293.5581000000001
317,293.5581000000001
318,293.5581000000001
319,293.5581000000001
320,293.53650000000005
321,293.53650000000005
322,293.53650000000005
323,293.53650000000005
324,293.53650000000005
325,293.53650000000005
326,293.53650000000005
327,293.53650000000005
328,293.53650000000005
329,293.53650000000005
330,293.5255000000001
331,293.5255000000001
332,293.5255000000001
333,293.5255000000001
334,293.5255000000001
335,293.5255000000001
336,293.5255000000001
337,293.5255000000001
338,293.5255000000001
339,293.5255000000001
340,293.52165
341,293.52165
342,293.52165
343,293.52165
344,293.52165
345,293.52165
346,293.52165
347,293.52165
348,293.52165
349,293.52165
350,293.5154
351,293.5154
352,293.5154
353,293.5154
354,293.5154
355,293.5154


==> csv_files/larger_graph_iterations/UB/pairs_file_725.csv <==
1,725.0
2,725.0
3,725.0
4,725.0
5,725.0
6,725.0
7,725.0
8,725.0
9,725.0
10,725.0
11,725.0
12,725.0
13,725.0
14,725.0
15,725.0
16,725.0
17,717.4179999999998
18,712.2829999999999
19,712.2829999999999
20,699.0589999999997
21,699.0589999999997
22,699.0589999999997
23,695.0688499999998
24,690.3870499999999
25,689.7966499999998
26,689.7966499999998


==> csv_files/larger_graph_iterations/UB/pairs_file_975.csv <==
1,975.0
2,975.0
3,975.0
4,975.0
5,975.0
6,975.0
7,975.0
8,975.0


==> csv_files/pert_tests/no_pert_LB.csv <==
0,0.0
1,19221.0
2,19494.0
3,19626.0
4,19691.0
5,19746.0
6,19804.0
7,19862.0
8,19896.0
9,19925.0
10,19942.0
11,19979.0
12,20012.0
13,20047.0
14,20067.0
15,20084.0
16,20100.0
17,20111.0
18,20118.0
19,20128.0
20,20136.0
21,20146.0
22,20168.0
23,20177.0
24,20183.0
25,20192.0
26,20211.0
27,20222.0
28,20230.0
29,20237.0
30,20244.0
31,20251.0
32,20263.0
33,20278.0
34,20292.0
35,20299.0
36,20302.0
37,20308.0
38,20316.0
39,20321.0
40,20327.0
41,20333.0
42,20346.0
43,20352.0
44,20361.0
45,20365.0
46,20368.0
47,20379.0
48,20384.0
49,20385.0
50,20395.0
51,20400.0
52,20412.0
53,20422.0
54,20423.0
55,20430.0
56,20431.0
57,20442.0
58,20445.0
59,20446.0
60,20451.0
61,20453.0
62,20459.0
63,20465.0
64,20475.0
65,20488.0
66,20490.0
67,20492.0
68,20492.0
69,20496.0
70,20498.0
71,20504.0
72,20511.0
73,20512.0
74,20516.0
75,20519.0
76,20520.0
77,20531.0
78,20534.0
79,20538.0
80,20539.0
81,20540.0
82,20543.0
83,20546.0
84,20548.0
85,20549.0
86,20552.0
87,20555.0
88,20557.0
89,20566.0
90,20568.0
91,20570.0
92,20571.0
93,20573.0
94,20576.0
95,20581.0
96,20582.0
97,20583.0
98,20584.0
99,20586.0
100,20588.0
101,20590.0
102,20591.0
103,20595.0
104,20599.0
105,20601.0
106,20603.0
107,20603.0
108,20603.0
109,20606.0
110,20606.0
111,20607.0
112,20608.0
113,20610.0
114,20610.0
115,20616.0
116,20616.0
117,20618.0
118,20618.0
119,20619.0
120,20620.0
121,20622.0
122,20623.0
123,20623.0
124,20626.0
125,20626.0
126,20626.0
127,20626.0
128,20627.0
129,20630.0
130,20631.0
131,20635.0
132,20636.0
133,20637.0
134,20637.0
135,20637.0
136,20641.0
137,20641.0
138,20641.0
139,20641.0
140,20641.0
141,20646.0
142,20646.0
143,20646.0
144,20646.0
145,20647.0
146,20647.0
147,20647.0
148,20648.0
149,20648.0
150,20648.0
151,20649.0
152,20649.0
153,20649.0
154,20650.0
155,20650.0
156,20650.0
157,20650.0
158,20650.0
159,20650.0
160,20650.0
161,20652.0
162,20652.0
163,20652.0
164,20652.0
165,20652.0
166,20652.0
167,20652.0
168,20654.0
169,20654.0
170,20655.0
171,20655.0
172,20655.0
173,20655.0
174,20655.0
175,20656.0
176,20657.0
177,20657.0
178,20657.0
179,20657.0
180,20657.0
181,20657.0
182,20657.0
183,20657.0
184,20657.0
185,20657.0
186,20657.0
187,20657.0
188,20657.0
189,20657.0
190,20657.0
191,20657.0
192,20657.0
193,20657.0
194,20657.0
195,20658.0
196,20658.0
197,20658.0
198,20662.0
199,20662.0
200,20662.0
201,20663.0
202,20663.0
203,20663.0
204,20663.0
205,20663.0
206,20665.0
207,20666.0
208,20666.0
209,20666.0
210,20666.0
211,20666.0
212,20666.0
213,20667.0
214,20667.0
215,20667.0
216,20667.0
217,20667.0
218,20667.0
219,20667.0
220,20667.0
221,20667.0
222,20667.0
223,20668.0
224,20668.0
225,20668.0
226,20668.0
227,20668.0
228,20668.0
229,20668.0
230,20668.0
231,20668.0
232,20668.0
233,20668.0
234,20668.0
235,20668.0
236,20668.0
237,20668.0
238,20668.0
239,20668.0
240,20668.0
241,20668.0


==> csv_files/pert_tests/no_pert_UB.csv <==
0,44810.13950000003
1,39041.054
2,37073.47799999998
3,36648.000700000004
4,35995.463399999986
5,34871.8774
6,34283.3539
7,33545.38549999998
8,33084.58682999998
9,32545.47095000001
10,32201.731540000008
11,31747.412539999994
12,31074.54864
13,30517.357649999998
14,30160.13678999998
15,29804.220780000003
16,29609.732539999997
17,29442.73293999997
18,29277.079509999978
19,29139.50299999999
20,29024.77724
21,28789.377250000012
22,28434.13875999998
23,28172.05001000001
24,27942.18137000001
25,27759.789289999982
26,27653.17964000001
27,27550.501239999994
28,27457.811040000008
29,27348.67064000001
30,27280.521540000012
31,27124.732340000006
32,26909.59053999999
33,26740.94859999998
34,26620.632830000013
35,26555.471030000015
36,26479.810070000018
37,26383.140470000002
38,26299.627770000014
39,26262.547470000012
40,26180.072769999995
41,26072.327569999998
42,25945.471669999984
43,25865.929569999993
44,25791.734269999994
45,25730.579770000004
46,25689.48307
47,25624.358969999994
48,25579.109269999986
49,25545.322469999992
50,25507.43667
51,25444.172469999994
52,25376.56567
53,25300.462170000003
54,25225.75787
55,25186.50066999999
56,25156.212469999984
57,25128.703769999982
58,25114.316769999994
59,25092.821769999984
60,25077.639669999993
61,25050.627769999992
62,25008.250869999993
63,24980.944370000012
64,24932.510070000008
65,24898.40207
66,24872.646969999994
67,24843.891670000005
68,24831.324770000014
69,24818.56127000002
70,24798.024370000017
71,24780.794070000004
72,24750.535770000002
73,24715.378770000003
74,24683.19427
75,24663.602769999998
76,24647.60347
77,24630.953069999996
78,24609.974769999993
79,24596.73457
80,24584.830470000004
81,24564.67097
82,24549.973369999996
83,24513.889269999992
84,24490.78117000001
85,24475.035970000015
86,24459.49227
87,24440.631569999998
88,24430.755169999993
89,24423.11237
90,24419.790770000007
91,24413.04287
92,24391.799569999992
93,24371.961769999987
94,24344.870869999984
95,24319.168169999994
96,24302.082469999998
97,24291.78856999999
98,24287.505370000006
99,24281.874969999993
100,24274.256070000003
101,24263.95287000001
102,24248.266170000003
103,24234.422869999995
104,24220.552969999997
105,24207.47776999999
106,24196.70907
107,24183.925470000006
108,24178.773770000003
109,24169.60907
110,24161.63376999999
111,24155.553369999987
112,24141.286169999996
113,24129.148769999996
114,24119.21956999999
115,24115.130369999984
116,24106.162069999988
117,24101.758269999984
118,24094.701869999994
119,24091.95726999999
120,24089.041369999988
121,24083.55666999999
122,24076.90396999998
123,24065.98027
124,24058.894969999998
125,24050.132569999987
126,24043.228369999993
127,24037.908469999984
128,24034.404069999986
129,24028.16836999997
130,24026.064169999976
131,24021.891169999984
132,24019.469369999984
133,24016.34366999997
134,24012.694969999968
135,24009.47406999998
136,24006.702569999976
137,24005.572269999968
138,24004.67676999997
139,24002.840569999975
140,24001.919569999976
141,23996.88216999997
142,23993.621969999982
143,23990.19386999998
144,23986.743469999976
145,23982.584069999983
146,23980.869769999987
147,23978.657869999985
148,23977.27766999998
149,23976.174069999983
150,23975.250369999976
151,23972.64476999998
152,23971.414469999985
153,23968.851569999984
154,23965.58686999999
155,23964.14416999999
156,23963.42816999999
157,23962.36586999999
158,23961.36276999999
159,23959.475369999986
160,23957.98696999999
161,23954.699069999988
162,23953.776469999986
163,23951.545469999975
164,23949.25296999999
165,23946.15296999999
166,23944.772769999985
167,23943.543769999982
168,23941.62116999998
169,23940.463669999983
170,23939.972069999978
171,23938.34826999998
172,23936.540969999987
173,23933.280469999987
174,23931.219269999994
175,23930.324369999995
176,23929.096569999994
177,23928.815269999996
178,23928.273069999996
179,23928.029269999995
180,23927.820369999998
181,23927.654069999997
182,23926.758569999995
183,23925.407269999985
184,23923.797169999983
185,23922.665869999993
186,23922.10086999999
187,23921.32626999999
188,23920.336869999996
189,23919.14796999999
190,23918.12656999999
191,23916.943669999993
192,23915.80186999998
193,23914.60396999999
194,23913.215369999984
195,23912.37636999999
196,23911.668569999987
197,23910.929569999993
198,23909.717769999996
199,23909.151469999997
200,23908.605669999986
201,23908.206169999987
202,23907.707869999984
203,23906.910069999984
204,23906.276069999985
205,23905.953869999987
206,23905.56366999998
207,23905.33716999998
208,23904.72606999998
209,23904.415469999978
210,23904.132269999984
211,23903.78366999999
212,23903.494069999986
213,23902.960169999984
214,23902.654269999985
215,23902.371169999988
216,23902.18606999999
217,23902.079869999983
218,23902.034969999982
219,23901.967669999984
220,23901.966969999987
221,23901.966969999987
222,23901.966669999983
223,23901.966669999983
224,23901.966669999983
225,23901.966269999986
226,23901.966269999986
227,23901.966269999986
228,23901.966269999986
229,23901.966269999986
230,23901.966069999984
231,23901.964869999985
232,23901.964869999985
233,23901.964869999985
234,23901.964869999985
235,23901.964869999985
236,23901.964869999985
237,23901.964869999985
238,23901.964869999985
239,23901.964869999985
240,23901.964869999985
241,23901.964469999984


==> csv_files/pert_tests/no_pert_sp_LB.csv <==
0,0.0
1,19420.0
2,19822.0
3,20004.0
4,20101.0
5,20214.0
6,20279.0
7,20338.0
8,20380.0
9,20431.0
10,20451.0
11,20506.0
12,20546.0
13,20584.0
14,20617.0
15,20637.0
16,20653.0
17,20677.0
18,20699.0
19,20711.0
20,20721.0
21,20742.0
22,20749.0
23,20769.0
24,20789.0
25,20795.0
26,20803.0
27,20815.0
28,20820.0
29,20831.0
30,20843.0
31,20852.0
32,20860.0
33,20866.0
34,20871.0
35,20884.0
36,20901.0
37,20914.0
38,20916.0
39,20924.0
40,20933.0
41,20941.0
42,20945.0
43,20949.0
44,20961.0
45,20963.0
46,20963.0
47,20965.0
48,20969.0
49,20977.0
50,20984.0
51,20991.0
52,20998.0
53,21002.0
54,21005.0
55,21012.0
56,21016.0
57,21017.0
58,21026.0
59,21027.0
60,21030.0
61,21033.0
62,21035.0
63,21038.0
64,21042.0
65,21042.0
66,21043.0
67,21047.0
68,21050.0
69,21052.0
70,21052.0
71,21054.0
72,21058.0
73,21060.0
74,21063.0
75,21063.0
76,21065.0
77,21067.0
78,21071.0
79,21072.0
80,21074.0
81,21076.0
82,21076.0
83,21077.0
84,21083.0
85,21089.0
86,21090.0
87,21094.0
88,21095.0
89,21098.0
90,21099.0
91,21101.0
92,21105.0
93,21105.0
94,21107.0
95,21108.0
96,21111.0
97,21112.0
98,21113.0
99,21113.0
100,21113.0
101,21114.0
102,21115.0
103,21119.0
104,21122.0
105,21123.0
106,21124.0
107,21128.0
108,21128.0
109,21130.0
110,21130.0
111,21130.0
112,21132.0
113,21134.0
114,21139.0
115,21141.0
116,21144.0
117,21148.0
118,21148.0
119,21148.0
120,21149.0
121,21149.0
122,21152.0
123,21152.0
124,21153.0
125,21154.0
126,21155.0
127,21157.0
128,21157.0
129,21157.0
130,21159.0
131,21161.0
132,21161.0
133,21163.0
134,21163.0
135,21163.0
136,21163.0
137,21165.0
138,21168.0
139,21170.0
140,21172.0
141,21173.0
142,21173.0
143,21173.0
144,21175.0
145,21178.0
146,21178.0
147,21180.0
148,21180.0
149,21180.0
150,21180.0
151,21181.0
152,21181.0
153,21181.0
154,21181.0
155,21181.0
156,21181.0
157,21181.0
158,21181.0
159,21183.0
160,21183.0
161,21183.0
162,21183.0
163,21183.0
164,21183.0
165,21183.0
166,21183.0
167,21183.0
168,21183.0
169,21183.0
170,21183.0
171,21183.0
172,21183.0
173,21183.0
174,21184.0
175,21184.0
176,21184.0
177,21185.0
178,21186.0
179,21186.0
180,21186.0
181,21186.0
182,21186.0
183,21187.0
184,21188.0
185,21188.0
186,21188.0
187,21188.0
188,21188.0
189,21188.0
190,21188.0
191,21188.0
192,21188.0
193,21188.0
194,21190.0
195,21190.0
196,21191.0
197,21191.0
198,21191.0
199,21191.0
200,21191.0
201,21191.0
202,21191.0
203,21191.0
204,21192.0
205,21192.0
206,21192.0
207,21192.0
208,21192.0
209,21192.0
210,21193.0
211,21193.0
212,21193.0
213,21193.0
214,21193.0
215,21193.0
216,21193.0
217,21193.0
218,21194.0
219,21194.0
220,21194.0
221,21194.0
222,21194.0
223,21194.0
224,21195.0
225,21195.0
226,21196.0
227,21196.0
228,21198.0
229,21198.0
230,21198.0
231,21198.0
232,21198.0
233,21198.0
234,21200.0
235,21200.0
236,21200.0
237,21200.0
238,21200.0
239,21200.0
240,21200.0
241,21200.0
242,21200.0
243,21200.0
244,21200.0
245,21200.0
246,21200.0
247,21200.0
248,21200.0
249,21201.0
250,21201.0
251,21201.0
252,21201.0
253,21201.0
254,21201.0
255,21201.0
256,21201.0
257,21201.0
258,21201.0
259,21201.0
260,21201.0
261,21201.0
262,21201.0
263,21201.0
264,21201.0
265,21201.0
266,21201.0
267,21201.0
268,21201.0
269,21201.0
270,21201.0
271,21201.0
272,21201.0
273,21201.0
274,21201.0
275,21202.0
276,21202.0
277,21202.0
278,21202.0
279,21202.0
280,21202.0
281,21202.0
282,21204.0
283,21204.0
284,21204.0
285,21204.0
286,21204.0
287,21204.0
288,21204.0
289,21204.0
290,21204.0
291,21204.0
292,21204.0
293,21204.0
294,21204.0
295,21204.0
296,21204.0
297,21204.0
298,21204.0
299,21204.0
300,21204.0
301,21204.0
302,21204.0
303,21204.0
304,21204.0
305,21204.0
306,21204.0
307,21204.0
308,21204.0
309,21204.0
310,21204.0
311,21204.0
312,21204.0
313,21204.0
314,21204.0
315,21204.0
316,21204.0


==> csv_files/pert_tests/no_pert_sp_UB.csv <==
0,44810.13950000003
1,39037.6231
2,37055.06339999999
3,36631.645500000006
4,35982.187599999976
5,34810.94791999998
6,34260.583520000015
7,33508.48792000001
8,33069.707439999984
9,32553.098290000005
10,32210.949249999987
11,31746.42426999998
12,31051.66323
13,30496.86946999997
14,30120.25091
15,29754.627019999978
16,29564.98684999999
17,29395.82470999999
18,29243.127219999995
19,29106.703019999997
20,28997.857650000024
21,28730.003140000015
22,28355.012849999977
23,28081.736460000015
24,27841.625410000026
25,27654.061840000017
26,27507.455520000007
27,27419.084000000028
28,27305.77185000001
29,27211.57616000003
30,27136.49005000003
31,26987.52132000004
32,26777.1128
33,26585.508899999993
34,26444.971989999987
35,26373.08796
36,26280.458410000032
37,26184.393380000023
38,26111.589670000023
39,26061.910670000023
40,26006.58423
41,25904.24763000002
42,25791.502220000013
43,25715.177160000003
44,25623.252129999993
45,25559.20104
46,25506.291240000017
47,25447.45881
48,25396.342610000007
49,25361.273950000013
50,25329.79186000001
51,25268.33291
52,25211.480900000002
53,25125.2531
54,25067.103
55,25027.700950000002
56,24997.832150000002
57,24975.94946999998
58,24953.58876999998
59,24928.28916999999
60,24913.396169999985
61,24883.631719999972
62,24852.95015999999
63,24825.169959999985
64,24786.961759999995
65,24765.866459999994
66,24740.013449999984
67,24721.145549999994
68,24704.09955000001
69,24689.15545
70,24677.503950000013
71,24657.788950000016
72,24640.609150000015
73,24601.368250000007
74,24577.093609999996
75,24555.243510000008
76,24539.679710000022
77,24528.813010000016
78,24505.73861000001
79,24496.793210000003
80,24481.905519999993
81,24459.548519999993
82,24445.22061999999
83,24411.55532
84,24390.524620000007
85,24377.834120000018
86,24362.679020000018
87,24348.71382000001
88,24341.06602000001
89,24334.46752000001
90,24325.56622000002
91,24318.54672000002
92,24296.146820000005
93,24280.39452
94,24258.158919999994
95,24234.78421999999
96,24221.778919999993
97,24215.85162
98,24212.812920000004
99,24208.86052000001
100,24201.22272
101,24195.672720000002
102,24180.669419999995
103,24166.517219999994
104,24152.46432
105,24140.221919999993
106,24129.609519999995
107,24117.37762
108,24114.80551999999
109,24109.953819999995
110,24103.41182
111,24099.404220000004
112,24086.94001999999
113,24073.186220000003
114,24061.649320000008
115,24058.38762
116,24052.694220000012
117,24046.024919999996
118,24038.094019999997
119,24033.725720000002
120,24030.806620000003
121,24025.405219999993
122,24020.99362
123,24014.058719999997
124,24007.913319999992
125,24002.37252
126,23998.66431999998
127,23992.299419999996
128,23989.08662
129,23981.234220000002
130,23979.327620000007
131,23974.548420000003
132,23969.154420000006
133,23961.468419999997
134,23956.49152
135,23951.704219999996
136,23948.605119999993
137,23946.95741999999
138,23946.158219999994
139,23943.29542
140,23941.38912
141,23938.77221999999
142,23933.15201999999
143,23929.249819999997
144,23926.405819999993
145,23922.20302
146,23919.526019999998
147,23916.817820000004
148,23915.55752
149,23914.08252
150,23913.81032
151,23912.46532
152,23909.456619999994
153,23906.948619999992
154,23903.870219999997
155,23902.594220000003
156,23901.549920000005
157,23900.163920000006
158,23899.307519999995
159,23896.846120000002
160,23895.73412000001
161,23893.353820000004
162,23892.224520000003
163,23889.22272000001
164,23887.584019999995
165,23884.82822
166,23883.473719999998
167,23882.08022
168,23880.176320000013
169,23879.41422000001
170,23878.96322000001
171,23877.22072000001
172,23875.540320000007
173,23873.03772000002
174,23870.737720000016
175,23869.892020000025
176,23868.876820000023
177,23868.61132000002
178,23868.14102000002
179,23868.08592000002
180,23867.99552000002
181,23867.56042000002
182,23866.468820000013
183,23865.544320000008
184,23863.996320000013
185,23863.260120000014
186,23862.547220000015
187,23862.165620000014
188,23861.487720000016
189,23860.93632000001
190,23860.45072000001
191,23859.703620000004
192,23858.428620000006
193,23857.316820000004
194,23856.18182
195,23855.682820000005
196,23854.794920000004
197,23854.261620000016
198,23852.877020000007
199,23852.326620000014
200,23851.676420000014
201,23851.08682000002
202,23850.67482000001
203,23849.89532000001
204,23849.533020000003
205,23849.211420000003
206,23848.765120000004
207,23848.635520000003
208,23848.021720000004
209,23847.852820000004
210,23847.64372
211,23846.89672
212,23846.358420000004
213,23844.30772
214,23842.493320000005
215,23841.582420000006
216,23840.55792000001
217,23839.278320000005
218,23838.296220000004
219,23837.800420000003
220,23837.176120000004
221,23837.072820000005
222,23836.57212
223,23836.462820000004
224,23836.303720000004
225,23836.08232000001
226,23835.592720000004
227,23835.231420000007
228,23835.18312000001
229,23835.05922000001
230,23835.01892000001
231,23834.758720000005
232,23834.62162000001
233,23834.51652000001
234,23834.395220000013
235,23834.231120000008
236,23834.116820000003
237,23834.056620000003
238,23833.953620000008
239,23833.783820000004
240,23833.741220000004
241,23833.740820000006
242,23833.716620000007
243,23833.67752000001
244,23833.63122000001
245,23833.50742000001
246,23833.320420000007
247,23833.223920000008
248,23833.006020000008
249,23832.92522000001
250,23832.911820000005
251,23832.82432000001
252,23832.77902000001
253,23832.76352000001
254,23832.689320000012
255,23832.41312000001
256,23832.400720000005
257,23832.388420000007
258,23832.330620000004
259,23832.328420000005
260,23832.309820000006
261,23832.309620000004
262,23832.257320000008
263,23832.135120000006
264,23831.928920000013
265,23831.795720000013
266,23831.661720000007
267,23831.51252000001
268,23831.51182000001
269,23831.49662000001
270,23831.466820000012
271,23831.458920000012
272,23831.24242000001
273,23831.164920000003
274,23831.03932000001
275,23831.031820000007
276,23831.02412000001
277,23830.954420000005
278,23830.88342000001
279,23830.834220000004
280,23830.832720000006
281,23830.816420000006
282,23830.806920000006
283,23830.793720000005
284,23830.754120000005
285,23830.748320000006
286,23830.71972000001
287,23830.71972000001
288,23830.698620000006
289,23830.662320000007
290,23830.662120000008
291,23830.661420000008
292,23830.628620000007
293,23830.543720000005
294,23830.533720000007
295,23830.467720000004
296,23830.467720000004
297,23830.467720000004
298,23830.467720000004
299,23830.467720000004
300,23830.467720000004
301,23830.467720000004
302,23830.467720000004
303,23830.467720000004
304,23830.467720000004
305,23830.467720000004
306,23830.467720000004
307,23830.467720000004
308,23830.467720000004
309,23830.467720000004
310,23830.467720000004
311,23830.467720000004
312,23830.467720000004
313,23830.467720000004
314,23830.467720000004
315,23830.467720000004
316,23830.467720000004


==> csv_files/pert_tests/pert_LB.csv <==
0,0.0
1,19646.0
2,20025.0
3,20270.0
4,20393.0
5,20487.0
6,20567.0
7,20643.0
8,20686.0
9,20727.0
10,20732.0
11,20818.0
12,20848.0
13,20900.0
14,20924.0
15,20968.0
16,21009.0
17,21032.0
18,21053.0
19,21069.0
20,21070.0
21,21113.0
22,21141.0
23,21168.0
24,21196.0
25,21216.0
26,21241.0
27,21259.0
28,21278.0
29,21301.0
30,21302.0
31,21328.0
32,21332.0
33,21372.0
34,21391.0
35,21417.0
36,21430.0
37,21458.0
38,21477.0
39,21488.0
40,21488.0
41,21516.0
42,21534.0
43,21554.0
44,21567.0
45,21588.0
46,21608.0
47,21623.0
48,21635.0
49,21645.0
50,21645.0
51,21669.0
52,21686.0
53,21710.0
54,21736.0
55,21763.0
56,21780.0
57,21799.0
58,21806.0
59,21812.0
60,21813.0
61,21820.0
62,21838.0
63,21846.0
64,21864.0
65,21874.0
66,21890.0
67,21898.0
68,21904.0
69,21909.0
70,21909.0
71,21923.0
72,21934.0
73,21941.0
74,21950.0
75,21959.0
76,21966.0
77,21971.0
78,21977.0
79,21985.0
80,21985.0
81,21994.0
82,22004.0
83,22014.0
84,22019.0
85,22023.0
86,22027.0
87,22034.0
88,22041.0
89,22045.0
90,22045.0
91,22057.0
92,22059.0
93,22061.0
94,22065.0
95,22067.0
96,22069.0
97,22072.0
98,22074.0
99,22077.0
100,22077.0
101,22080.0
102,22087.0
103,22092.0
104,22092.0
105,22094.0
106,22095.0
107,22098.0
108,22099.0
109,22103.0
110,22103.0
111,22106.0
112,22107.0
113,22108.0
114,22109.0
115,22114.0
116,22117.0
117,22119.0
118,22120.0
119,22121.0
120,22121.0
121,22125.0
122,22125.0
123,22125.0
124,22125.0
125,22125.0
126,22126.0
127,22126.0
128,22128.0
129,22130.0
130,22130.0
131,22130.0
132,22131.0
133,22131.0
134,22131.0
135,22132.0
136,22133.0
137,22134.0
138,22134.0
139,22134.0
140,22134.0
141,22135.0
142,22135.0
143,22135.0
144,22135.0
145,22135.0
146,22135.0
147,22136.0
148,22136.0
149,22136.0
150,22136.0
151,22136.0
152,22136.0
153,22136.0
154,22136.0
155,22136.0
156,22136.0
157,22137.0
158,22138.0
159,22138.0
160,22138.0
161,22138.0
162,22138.0
163,22138.0
164,22138.0
165,22138.0
166,22138.0
167,22139.0
168,22139.0
169,22139.0
170,22139.0
171,22139.0
172,22139.0
173,22139.0
174,22139.0
175,22140.0
176,22140.0
177,22140.0
178,22140.0
179,22140.0
180,22140.0
181,22140.0
182,22140.0
183,22140.0
184,22140.0
185,22140.0
186,22140.0
187,22140.0
188,22140.0
189,22141.0
190,22141.0
191,22141.0
192,22141.0
193,22141.0
194,22141.0
195,22141.0
196,22141.0
197,22141.0
198,22141.0
199,22141.0
200,22141.0
201,22141.0
202,22141.0
203,22141.0
204,22142.0
205,22142.0
206,22142.0
207,22142.0
208,22142.0
209,22142.0
210,22142.0
211,22142.0
212,22142.0
213,22142.0
214,22142.0
215,22142.0
216,22142.0
217,22142.0
218,22142.0
219,22142.0
220,22142.0
221,22142.0
222,22142.0
223,22142.0
224,22142.0
225,22142.0
226,22142.0
227,22142.0
228,22142.0
229,22142.0
230,22142.0
231,22142.0
232,22142.0
233,22142.0
234,22142.0
235,22142.0
236,22142.0
237,22142.0
238,22142.0
239,22142.0
240,22142.0
241,22142.0
242,22142.0
243,22142.0
244,22142.0
245,22142.0
246,22142.0
247,22142.0
248,22142.0
249,22142.0
250,22142.0
251,22142.0
252,22142.0
253,22142.0
254,22142.0
255,22142.0
256,22142.0
257,22142.0
258,22142.0
259,22142.0
260,22142.0
261,22142.0
262,22142.0
263,22142.0
264,22142.0
265,22142.0
266,22142.0
267,22142.0
268,22142.0
269,22142.0
270,22142.0
271,22142.0
272,22142.0
273,22142.0
274,22142.0
275,22142.0
276,22142.0
277,22142.0
278,22142.0
279,22142.0
280,22142.0
281,22142.0
282,22142.0
283,22142.0
284,22142.0
285,22142.0
286,22142.0
287,22142.0
288,22142.0
289,22142.0
290,22142.0
291,22142.0
292,22142.0
293,22142.0
294,22142.0
295,22142.0
296,22142.0
297,22142.0
298,22142.0
299,22142.0
300,22142.0
301,22142.0
302,22142.0
303,22142.0
304,22142.0
305,22142.0
306,22142.0
307,22142.0
308,22142.0
309,22142.0
310,22142.0
311,22142.0
312,22142.0
313,22142.0
314,22142.0
315,22142.0
316,22142.0
317,22142.0
318,22142.0
319,22142.0
320,22142.0
321,22142.0
322,22142.0
323,22142.0
324,22142.0
325,22142.0
326,22142.0
327,22142.0
328,22142.0
329,22142.0
330,22142.0
331,22142.0
332,22142.0
333,22142.0
334,22142.0
335,22142.0
336,22142.0
337,22142.0
338,22142.0
339,22142.0
340,22142.0
341,22142.0
342,22142.0
343,22142.0
344,22142.0
345,22142.0
346,22142.0
347,22142.0
348,22142.0
349,22142.0
350,22142.0
351,22142.0
352,22142.0
353,22142.0
354,22142.0
355,22142.0
356,22142.0
357,22142.0
358,22142.0
359,22142.0
360,22142.0
361,22142.0
362,22142.0
363,22142.0
364,22142.0
365,22142.0
366,22142.0
367,22142.0
368,22142.0
369,22142.0
370,22142.0
371,22142.0
372,22142.0
373,22142.0
374,22142.0
375,22142.0
376,22142.0
377,22142.0
378,22142.0
379,22142.0
380,22142.0
381,22142.0
382,22142.0
383,22142.0
384,22142.0
385,22142.0
386,22142.0
387,22142.0
388,22142.0
389,22142.0
390,22142.0
391,22142.0
392,22142.0
393,22142.0
394,22142.0
395,22142.0
396,22142.0
397,22142.0
398,22142.0
399,22142.0
400,22142.0
401,22142.0
402,22142.0
403,22142.0
404,22142.0
405,22142.0
406,22142.0
407,22142.0
408,22142.0
409,22142.0
410,22142.0
411,22142.0
412,22142.0
413,22142.0
414,22142.0
415,22142.0
416,22142.0
417,22142.0
418,22142.0
419,22142.0
420,22142.0
421,22142.0
422,22142.0
423,22142.0
424,22142.0
425,22142.0
426,22142.0
427,22142.0
428,22142.0
429,22142.0
430,22142.0
431,22142.0
432,22142.0
433,22142.0
434,22142.0
435,22142.0
436,22142.0
437,22142.0
438,22142.0
439,22142.0
440,22142.0
441,22142.0
442,22142.0
443,22142.0
444,22142.0
445,22142.0
446,22142.0
447,22142.0
448,22142.0
449,22142.0
450,22142.0
451,22142.0
452,22142.0
453,22142.0
454,22142.0
455,22142.0
456,22142.0
457,22142.0
458,22142.0
459,22142.0
460,22142.0
461,22142.0
462,22142.0
463,22142.0
464,22142.0
465,22142.0
466,22142.0
467,22142.0
468,22142.0
469,22142.0
470,22142.0
471,22142.0
472,22142.0
473,22142.0
474,22142.0
475,22142.0
476,22142.0
477,22142.0
478,22142.0
479,22142.0
480,22142.0
481,22142.0
482,22142.0
483,22142.0
484,22142.0
485,22142.0
486,22142.0
487,22142.0
488,22142.0
489,22142.0
490,22142.0
491,22142.0
492,22142.0
493,22142.0
494,22142.0
495,22142.0
496,22142.0
497,22142.0
498,22142.0
499,22142.0
500,22142.0
501,22142.0
502,22142.0
503,22142.0
504,22142.0
505,22142.0
506,22142.0
507,22142.0
508,22142.0
509,22142.0
510,22142.0
511,22142.0
512,22142.0
513,22142.0
514,22142.0
515,22142.0
516,22142.0
517,22142.0
518,22142.0
519,22142.0
520,22142.0
521,22142.0
522,22142.0
523,22142.0
524,22142.0
525,22142.0
526,22142.0
527,22142.0
528,22142.0
529,22142.0
530,22142.0
531,22142.0
532,22142.0
533,22142.0
534,22142.0
535,22142.0
536,22142.0
537,22142.0
538,22142.0
539,22142.0
540,22142.0
541,22142.0
542,22142.0
543,22142.0
544,22142.0
545,22142.0
546,22142.0
547,22142.0
548,22142.0
549,22142.0
550,22142.0
551,22142.0
552,22142.0
553,22142.0
554,22142.0
555,22142.0
556,22142.0
557,22142.0
558,22142.0
559,22142.0
560,22142.0
561,22142.0
562,22142.0
563,22142.0
564,22142.0
565,22142.0
566,22142.0
567,22142.0
568,22142.0
569,22142.0
570,22142.0
571,22142.0
572,22142.0
573,22142.0
574,22142.0
575,22142.0
576,22142.0
577,22142.0
578,22142.0
579,22142.0
580,22142.0
581,22142.0
582,22142.0
583,22142.0
584,22142.0
585,22142.0
586,22142.0
587,22142.0
588,22142.0
589,22142.0
590,22142.0
591,22142.0
592,22142.0
593,22142.0
594,22142.0
595,22142.0
596,22142.0
597,22142.0
598,22142.0
599,22142.0
600,22142.0
601,22142.0
602,22142.0
603,22142.0
604,22142.0
605,22142.0
606,22142.0
607,22142.0
608,22142.0
609,22142.0
610,22142.0
611,22142.0
612,22142.0
613,22142.0
614,22142.0
615,22142.0
616,22142.0
617,22142.0
618,22142.0
619,22142.0
620,22142.0
621,22142.0
622,22142.0
623,22142.0
624,22142.0
625,22142.0
626,22142.0
627,22142.0
628,22142.0
629,22142.0
630,22142.0
631,22142.0
632,22142.0
633,22142.0
634,22142.0
635,22142.0
636,22142.0
637,22142.0
638,22142.0
639,22142.0
640,22142.0
641,22142.0
642,22142.0
643,22142.0
644,22142.0
645,22142.0
646,22142.0
647,22142.0
648,22142.0
649,22142.0
650,22142.0
651,22142.0
652,22142.0
653,22142.0
654,22142.0
655,22142.0
656,22142.0
657,22142.0
658,22142.0
659,22142.0
660,22142.0
661,22142.0
662,22142.0
663,22142.0
664,22142.0
665,22142.0
666,22142.0
667,22142.0
668,22142.0
669,22142.0
670,22142.0
671,22142.0
672,22142.0
673,22142.0
674,22142.0
675,22142.0
676,22142.0


==> csv_files/pert_tests/pert_UB.csv <==
0,44810.13950000003
1,39672.19789999997
2,37751.346399999995
3,37284.84989999999
4,36818.92879999998
5,35746.068999999974
6,35140.52960000001
7,34586.706200000015
8,34083.0562
9,33556.108369999994
10,30848.686569999983
11,30833.930869999982
12,30779.28866999998
13,30687.62216999999
14,30564.4691
15,30414.29212999998
16,30211.445419999985
17,30099.790559999972
18,29998.652719999984
19,29894.882659999963
20,28407.43721999998
21,28392.899319999982
22,28351.92931999998
23,28279.99654999998
24,28233.571689999975
25,28169.19429999998
26,28090.638539999996
27,28032.479759999995
28,27969.993709999988
29,27929.842889999996
30,26993.821610000003
31,26967.194859999996
32,26934.604939999987
33,26860.44493999999
34,26826.495939999975
35,26789.60892999998
36,26744.41059
37,26711.906129999992
38,26687.91143
39,26668.344629999992
40,26082.29183999998
41,26080.77301999998
42,26073.68108999998
43,26058.23968999998
44,26033.05618999998
45,26021.083389999974
46,26000.106489999976
47,25973.771589999975
48,25956.010789999982
49,25930.07328999998
50,25430.13380999998
51,25428.98970999998
52,25426.34660999998
53,25409.150109999973
54,25384.942809999982
55,25374.51640999998
56,25350.64240999999
57,25341.738209999985
58,25335.73450999998
59,25327.70220999998
60,25033.036529999987
61,25032.65990999998
62,25028.517509999983
63,25020.467009999982
64,25015.827819999984
65,25006.48881999998
66,24994.59001999999
67,24986.492919999986
68,24978.136829999985
69,24971.992929999986
70,24740.268139999975
71,24739.917139999972
72,24739.65563999997
73,24735.52903999997
74,24733.09613999997
75,24729.20013999997
76,24725.035239999976
77,24717.077239999966
78,24715.92823999997
79,24715.436639999967
80,24567.176639999976
81,24567.147439999975
82,24567.03973999997
83,24564.52833999998
84,24562.798739999977
85,24557.31353999998
86,24555.970039999975
87,24554.118639999975
88,24553.469959999977
89,24550.686959999974
90,24420.17895999997
91,24420.17895999997
92,24420.17895999997
93,24419.55695999997
94,24417.06585999997
95,24412.800759999966
96,24410.685959999966
97,24407.278059999964
98,24406.015459999966
99,24403.430559999968
100,24234.206309999958
101,24234.206309999958
102,24234.206309999958
103,24233.894909999955
104,24232.94590999996
105,24232.901409999962
106,24232.56160999996
107,24232.18840999996
108,24231.752809999958
109,24231.56010999996
110,24147.621209999972
111,24147.621209999972
112,24147.615709999973
113,24147.61030999997
114,24147.61030999997
115,24147.59330999997
116,24147.59330999997
117,24147.54440999997
118,24147.51900999997
119,24147.27980999997
120,24052.10890999996
121,24052.10890999996
122,24052.10830999996
123,24052.086909999958
124,24052.086909999958
125,24051.912109999957
126,24051.75740999996
127,24051.75740999996
128,24051.75740999996
129,24051.67660999996
130,24031.17360999996
131,24031.17360999996
132,24031.17360999996
133,24031.17260999996
134,24031.159409999964
135,24031.117509999964
136,24031.117509999964
137,24031.006609999964
138,24030.860109999965
139,24030.860109999965
140,23985.211309999984
141,23985.211309999984
142,23985.211309999984
143,23985.211309999984
144,23985.206009999984
145,23985.206009999984
146,23985.206009999984
147,23985.112409999983
148,23985.108909999984
149,23985.108909999984
150,23962.89820999998
151,23962.89820999998
152,23962.894809999983
153,23962.89420999998
154,23962.889209999983
155,23962.889209999983
156,23962.889209999983
157,23962.889209999983
158,23962.889209999983
159,23962.889209999983
160,23936.211209999976
161,23936.211209999976
162,23936.210309999973
163,23936.210309999973
164,23936.210309999973
165,23936.206209999975
166,23936.206209999975
167,23936.150609999975
168,23936.090509999976
169,23936.090509999976
170,23919.258409999973
171,23919.258409999973
172,23919.258409999973
173,23919.258409999973
174,23919.258409999973
175,23919.258409999973
176,23919.258409999973
177,23919.09100999997
178,23918.88360999997
179,23918.88360999997
180,23906.48210999998
181,23906.48210999998
182,23906.48210999998
183,23906.48210999998
184,23906.48210999998
185,23906.48210999998
186,23906.48210999998
187,23906.48210999998
188,23906.48210999998
189,23906.48210999998
190,23895.628709999983
191,23895.628709999983
192,23895.628709999983
193,23895.224009999984
194,23895.224009999984
195,23894.724309999983
196,23894.724309999983
197,23894.724309999983
198,23894.666709999983
199,23894.666709999983
200,23879.786609999992
201,23879.786609999992
202,23879.786609999992
203,23879.786609999992
204,23879.786609999992
205,23879.786609999992
206,23879.786609999992
207,23879.786609999992
208,23879.786609999992
209,23879.78560999999
210,23877.770109999983
211,23877.770109999983
212,23877.770109999983
213,23877.770109999983
214,23877.770109999983
215,23877.770109999983
216,23877.770109999983
217,23877.770109999983
218,23877.770109999983
219,23877.770109999983
220,23872.583709999988
221,23872.583709999988
222,23872.583709999988
223,23872.583709999988
224,23872.583709999988
225,23872.583709999988
226,23872.583709999988
227,23872.583709999988
228,23872.583709999988
229,23872.583709999988
230,23870.70610999998
231,23870.70610999998
232,23870.70610999998
233,23870.70610999998
234,23870.70610999998
235,23870.70610999998
236,23870.70610999998
237,23870.70610999998
238,23870.70610999998
239,23870.70610999998
240,23866.88210999998
241,23866.88210999998
242,23866.88210999998
243,23866.88210999998
244,23866.88210999998
245,23866.88210999998
246,23866.88210999998
247,23866.88210999998
248,23866.88210999998
249,23866.88210999998
250,23865.99020999999
251,23865.99020999999
252,23865.99020999999
253,23865.99020999999
254,23865.99020999999
255,23865.99020999999
256,23865.99020999999
257,23865.99020999999
258,23865.99020999999
259,23865.99020999999
260,23864.759209999986
261,23864.759209999986
262,23864.759209999986
263,23864.759209999986
264,23864.759209999986
265,23864.759209999986
266,23864.759209999986
267,23864.759209999986
268,23864.759209999986
269,23864.759209999986
270,23864.509009999983
271,23864.509009999983
272,23864.509009999983
273,23864.509009999983
274,23864.509009999983
275,23864.509009999983
276,23864.509009999983
277,23864.509009999983
278,23864.509009999983
279,23864.509009999983
280,23864.134309999983
281,23864.134309999983
282,23864.134309999983
283,23864.134309999983
284,23864.134309999983
285,23864.134309999983
286,23864.134309999983
287,23864.134309999983
288,23864.134309999983
289,23864.134309999983
290,23864.02460999998
291,23864.02460999998
292,23864.02460999998
293,23864.02460999998
294,23864.02460999998
295,23864.02460999998
296,23864.02460999998
297,23864.02460999998
298,23864.02460999998
299,23864.02460999998
300,23863.88710999998
301,23863.88710999998
302,23863.88710999998
303,23863.88710999998
304,23863.88710999998
305,23863.88710999998
306,23863.88710999998
307,23863.88710999998
308,23863.88710999998
309,23863.88710999998
310,23863.460509999983
311,23863.460509999983
312,23863.460509999983
313,23863.460509999983
314,23863.460509999983
315,23863.460509999983
316,23863.460509999983
317,23863.460509999983
318,23863.460509999983
319,23863.460509999983
320,23863.212709999985
321,23863.212709999985
322,23863.212709999985
323,23863.212709999985
324,23863.212709999985
325,23863.212709999985
326,23863.212709999985
327,23863.212709999985
328,23863.212709999985
329,23863.212709999985
330,23863.193309999984
331,23863.193309999984
332,23863.193309999984
333,23863.193309999984
334,23863.193309999984
335,23863.193309999984
336,23863.193309999984
337,23863.193309999984
338,23863.193309999984
339,23863.193309999984
340,23862.71180999998
341,23862.71180999998
342,23862.71180999998
343,23862.71180999998
344,23862.71180999998
345,23862.71180999998
346,23862.71180999998
347,23862.71180999998
348,23862.71180999998
349,23862.71180999998
350,23862.660009999978
351,23862.660009999978
352,23862.660009999978
353,23862.660009999978
354,23862.660009999978
355,23862.660009999978
356,23862.660009999978
357,23862.660009999978
358,23862.660009999978
359,23862.660009999978
360,23862.48790999998
361,23862.48790999998
362,23862.48790999998
363,23862.48790999998
364,23862.48790999998
365,23862.48790999998
366,23862.48790999998
367,23862.48790999998
368,23862.48790999998
369,23862.48790999998
370,23862.32360999998
371,23862.32360999998
372,23862.32360999998
373,23862.32360999998
374,23862.32360999998
375,23862.32360999998
376,23862.32360999998
377,23862.32360999998
378,23862.32360999998
379,23862.32360999998
380,23862.233709999982
381,23862.233709999982
382,23862.233709999982
383,23862.233709999982
384,23862.233709999982
385,23862.233709999982
386,23862.233709999982
387,23862.233709999982
388,23862.233709999982
389,23862.233709999982
390,23862.15170999998
391,23862.15170999998
392,23862.15170999998
393,23862.15170999998
394,23862.15170999998
395,23862.15170999998
396,23862.15170999998
397,23862.15170999998
398,23862.15170999998
399,23862.15170999998
400,23862.07180999998
401,23862.07180999998
402,23862.07180999998
403,23862.07180999998
404,23862.07180999998
405,23862.07180999998
406,23862.07180999998
407,23862.07180999998
408,23862.07180999998
409,23862.07180999998
410,23861.96350999998
411,23861.96350999998
412,23861.96350999998
413,23861.96350999998
414,23861.96350999998
415,23861.96350999998
416,23861.96350999998
417,23861.96350999998
418,23861.96350999998
419,23861.96350999998
420,23861.96280999998
421,23861.96280999998
422,23861.96280999998
423,23861.96280999998
424,23861.96280999998
425,23861.96280999998
426,23861.96280999998
427,23861.96280999998
428,23861.96280999998
429,23861.96280999998
430,23861.797009999977
431,23861.797009999977
432,23861.797009999977
433,23861.797009999977
434,23861.797009999977
435,23861.797009999977
436,23861.797009999977
437,23861.797009999977
438,23861.797009999977
439,23861.797009999977
440,23861.78030999998
441,23861.78030999998
442,23861.78030999998
443,23861.78030999998
444,23861.78030999998
445,23861.78030999998
446,23861.78030999998
447,23861.78030999998
448,23861.78030999998
449,23861.78030999998
450,23861.78030999998
451,23861.78030999998
452,23861.78030999998
453,23861.78030999998
454,23861.78030999998
455,23861.78030999998
456,23861.78030999998
457,23861.78030999998
458,23861.78030999998
459,23861.78030999998
460,23861.61610999998
461,23861.61610999998
462,23861.61610999998
463,23861.61610999998
464,23861.61610999998
465,23861.61610999998
466,23861.61610999998
467,23861.61610999998
468,23861.61610999998
469,23861.61610999998
470,23861.61610999998
471,23861.61610999998
472,23861.61610999998
473,23861.61610999998
474,23861.61610999998
475,23861.61610999998
476,23861.61610999998
477,23861.61610999998
478,23861.61610999998
479,23861.61610999998
480,23861.61560999998
481,23861.61560999998
482,23861.61560999998
483,23861.61560999998
484,23861.61560999998
485,23861.61560999998
486,23861.61560999998
487,23861.61560999998
488,23861.61560999998
489,23861.61560999998
490,23861.61560999998
491,23861.61560999998
492,23861.61560999998
493,23861.61560999998
494,23861.61560999998
495,23861.61560999998
496,23861.61560999998
497,23861.61560999998
498,23861.61560999998
499,23861.61560999998
500,23861.61560999998
501,23861.61560999998
502,23861.61560999998
503,23861.61560999998
504,23861.61560999998
505,23861.61560999998
506,23861.61560999998
507,23861.61560999998
508,23861.61560999998
509,23861.61560999998
510,23861.61560999998
511,23861.61560999998
512,23861.61560999998
513,23861.61560999998
514,23861.61560999998
515,23861.61560999998
516,23861.61560999998
517,23861.61560999998
518,23861.61560999998
519,23861.61560999998
520,23861.61560999998
521,23861.61560999998
522,23861.61560999998
523,23861.61560999998
524,23861.61560999998
525,23861.61560999998
526,23861.61560999998
527,23861.61560999998
528,23861.61560999998
529,23861.61560999998
530,23861.61560999998
531,23861.61560999998
532,23861.61560999998
533,23861.61560999998
534,23861.61560999998
535,23861.61560999998
536,23861.61560999998
537,23861.61560999998
538,23861.61560999998
539,23861.61560999998
540,23861.61560999998
541,23861.61560999998
542,23861.61560999998
543,23861.61560999998
544,23861.61560999998
545,23861.61560999998
546,23861.61560999998
547,23861.61560999998
548,23861.61560999998
549,23861.61560999998
550,23861.61560999998
551,23861.61560999998
552,23861.61560999998
553,23861.61560999998
554,23861.61560999998
555,23861.61560999998
556,23861.61560999998
557,23861.61560999998
558,23861.61560999998
559,23861.61560999998
560,23861.61560999998
561,23861.61560999998
562,23861.61560999998
563,23861.61560999998
564,23861.61560999998
565,23861.61560999998
566,23861.61560999998
567,23861.61560999998
568,23861.61560999998
569,23861.61560999998
570,23861.61560999998
571,23861.61560999998
572,23861.61560999998
573,23861.61560999998
574,23861.61560999998
575,23861.61560999998
576,23861.61560999998
577,23861.61560999998
578,23861.61560999998
579,23861.61560999998
580,23861.61560999998
581,23861.61560999998
582,23861.61560999998
583,23861.61560999998
584,23861.61560999998
585,23861.61560999998
586,23861.61560999998
587,23861.61560999998
588,23861.61560999998
589,23861.61560999998
590,23861.61560999998
591,23861.61560999998
592,23861.61560999998
593,23861.61560999998
594,23861.61560999998
595,23861.61560999998
596,23861.61560999998
597,23861.61560999998
598,23861.61560999998
599,23861.61560999998
600,23861.61560999998
601,23861.61560999998
602,23861.61560999998
603,23861.61560999998
604,23861.61560999998
605,23861.61560999998
606,23861.61560999998
607,23861.61560999998
608,23861.61560999998
609,23861.61560999998
610,23861.61560999998
611,23861.61560999998
612,23861.61560999998
613,23861.61560999998
614,23861.61560999998
615,23861.61560999998
616,23861.61560999998
617,23861.61560999998
618,23861.61560999998
619,23861.61560999998
620,23861.61560999998
621,23861.61560999998
622,23861.61560999998
623,23861.61560999998
624,23861.61560999998
625,23861.61560999998
626,23861.61560999998
627,23861.61560999998
628,23861.61560999998
629,23861.61560999998
630,23861.61560999998
631,23861.61560999998
632,23861.61560999998
633,23861.61560999998
634,23861.61560999998
635,23861.61560999998
636,23861.61560999998
637,23861.61560999998
638,23861.61560999998
639,23861.61560999998
640,23861.61560999998
641,23861.61560999998
642,23861.61560999998
643,23861.61560999998
644,23861.61560999998
645,23861.61560999998
646,23861.61560999998
647,23861.61560999998
648,23861.61560999998
649,23861.61560999998
650,23861.61560999998
651,23861.61560999998
652,23861.61560999998
653,23861.61560999998
654,23861.61560999998
655,23861.61560999998
656,23861.61560999998
657,23861.61560999998
658,23861.61560999998
659,23861.61560999998
660,23861.61560999998
661,23861.61560999998
662,23861.61560999998
663,23861.61560999998
664,23861.61560999998
665,23861.61560999998
666,23861.61560999998
667,23861.61560999998
668,23861.61560999998
669,23861.61560999998
670,23861.61560999998
671,23861.61560999998
672,23861.61560999998
673,23861.61560999998
674,23861.61560999998
675,23861.61560999998
676,23861.61560999998


==> csv_files/swarm_size_tests/1.csv <==
0,0
1,876.0
2,899.0
3,909.0
4,915.0
5,923.0
6,926.0
7,926.0
8,928.0
9,928.0
10,930.0
11,932.0
12,935.0
13,936.0
14,936.0
15,937.0
16,938.0
17,938.0
18,939.0
19,939.0
20,940.0
21,941.0
22,943.0
23,946.0
24,948.0
25,951.0
26,955.0
27,955.0
28,957.0
29,957.0
30,957.0
31,959.0
32,959.0
33,959.0
34,964.0
35,964.0
36,965.0
37,966.0
38,968.0
39,968.0
40,968.0
41,968.0
42,968.0
43,968.0
44,968.0
45,968.0
46,968.0
47,968.0
48,968.0
49,968.0
50,968.0
51,968.0
52,968.0
53,970.0
54,970.0
55,970.0
56,972.0
57,973.0
58,973.0
59,974.0
60,974.0
61,974.0
62,974.0
63,976.0
64,977.0
65,977.0
66,977.0
67,977.0
68,977.0
69,977.0
70,977.0
71,978.0
72,978.0
73,978.0
74,978.0
75,978.0
76,978.0
77,978.0
78,978.0
79,980.0
80,980.0
81,980.0
82,980.0
83,981.0
84,981.0
85,981.0
86,981.0
87,981.0
88,981.0
89,981.0
90,981.0
91,981.0
92,981.0
93,981.0
94,981.0
95,984.0
96,984.0
97,984.0
98,984.0
99,984.0
100,984.0
101,984.0
102,984.0
103,984.0
104,984.0
105,984.0
106,984.0
107,985.0
108,985.0
109,985.0
110,985.0
111,985.0
112,985.0
113,985.0
114,985.0
115,985.0
116,985.0
117,986.0
118,986.0
119,986.0
120,986.0
121,986.0
122,986.0
123,986.0
124,986.0
125,986.0
126,986.0
127,986.0
128,987.0
129,988.0
130,988.0
131,988.0
132,988.0
133,988.0
134,988.0
135,988.0
136,988.0
137,988.0
138,988.0
139,988.0
140,988.0
141,988.0
142,988.0
143,988.0
144,988.0
145,988.0
146,989.0
147,989.0
148,989.0
149,989.0
150,989.0
151,990.0
152,990.0
153,990.0
154,990.0
155,990.0
156,990.0
157,990.0
158,990.0
159,990.0
160,991.0
161,991.0
162,991.0
163,991.0
164,991.0
165,991.0
166,991.0
167,991.0
168,991.0
169,991.0
170,991.0
171,991.0
172,993.0
173,993.0
174,993.0
175,993.0
176,993.0
177,993.0
178,993.0
179,993.0
180,993.0
181,993.0
182,993.0
183,993.0
184,993.0
185,993.0
186,993.0
187,993.0
188,993.0
189,993.0
190,994.0
191,994.0
192,995.0
193,995.0
194,995.0
195,995.0
196,995.0
197,995.0
198,995.0
199,995.0
200,995.0
201,995.0
202,995.0
203,995.0
204,995.0
205,995.0
206,995.0
207,995.0
208,995.0
209,995.0
210,995.0
211,995.0
212,995.0
213,995.0
214,995.0
215,995.0
216,995.0
217,995.0
218,995.0
219,995.0
220,995.0
221,995.0
222,995.0
223,995.0
224,995.0
225,995.0
226,995.0
227,995.0
228,995.0
229,995.0
230,995.0
231,995.0
232,995.0
233,995.0
234,995.0
235,995.0
236,995.0
237,995.0
238,995.0
239,995.0
240,995.0
241,995.0
242,995.0
243,996.0
244,996.0
245,996.0
246,997.0
247,997.0
248,997.0
249,997.0
250,997.0
251,997.0
252,997.0
253,997.0
254,997.0
255,997.0
256,997.0
257,997.0
258,997.0
259,997.0
260,997.0
261,997.0
262,997.0
263,997.0
264,997.0
265,997.0
266,997.0
267,997.0
268,997.0
269,997.0
270,997.0
271,997.0
272,997.0
273,997.0
274,997.0
275,997.0
276,997.0
277,997.0
278,997.0
279,997.0
280,997.0
281,997.0
282,997.0
283,997.0
284,997.0
285,997.0
286,997.0
287,997.0
288,997.0
289,997.0
290,997.0
291,997.0
292,997.0
293,997.0
294,997.0
295,997.0
296,997.0
297,997.0
298,997.0
299,997.0
300,997.0
301,997.0
302,997.0
303,997.0
304,997.0
305,998.0
306,998.0
307,998.0
308,998.0
309,998.0
310,998.0
311,998.0
312,998.0
313,998.0
314,998.0
315,998.0
316,998.0
317,998.0
318,998.0
319,998.0
320,998.0
321,998.0
322,998.0
323,998.0
324,998.0
325,999.0
326,999.0
327,999.0
328,999.0
329,999.0
330,999.0
331,999.0
332,999.0
333,999.0
334,999.0
335,999.0
336,999.0
337,999.0
338,999.0
339,999.0
340,999.0
341,999.0
342,999.0
343,999.0
344,999.0
345,999.0
346,999.0
347,999.0
348,999.0
349,999.0
350,999.0
351,999.0
352,999.0
353,999.0
354,999.0
355,999.0
356,999.0
357,999.0
358,999.0
359,999.0
360,999.0
361,999.0
362,999.0
363,999.0
364,999.0
365,999.0
366,999.0
367,999.0
368,999.0
369,999.0
370,999.0
371,999.0
372,999.0
373,999.0
374,999.0
375,999.0
376,999.0
377,999.0
378,999.0
379,999.0
380,999.0
381,999.0
382,999.0
383,999.0
384,999.0
385,999.0
386,999.0
387,999.0
388,999.0
389,999.0
390,999.0
391,999.0
392,999.0
393,999.0
394,999.0
395,999.0
396,999.0
397,999.0
398,999.0
399,999.0
400,999.0
401,999.0
402,999.0
403,999.0
404,999.0
405,999.0
406,999.0
407,999.0
408,999.0
409,999.0
410,999.0
411,999.0
412,999.0
413,999.0
414,999.0
415,999.0
416,999.0
417,999.0
418,999.0
419,999.0
420,999.0
421,999.0
422,999.0
423,999.0
424,999.0
425,999.0
426,999.0
427,999.0
428,999.0
429,999.0
430,999.0
431,999.0
432,999.0
433,1001.0
434,1001.0
435,1001.0
436,1001.0
437,1001.0
438,1001.0
439,1001.0
440,1001.0
441,1001.0
442,1001.0
443,1001.0
444,1001.0
445,1001.0
446,1001.0
447,1001.0
448,1001.0
449,1001.0
450,1001.0
451,1001.0
452,1001.0
453,1001.0
454,1001.0
455,1001.0
456,1001.0
457,1001.0
458,1001.0
459,1001.0
460,1001.0
461,1001.0
462,1001.0
463,1001.0
464,1001.0
465,1001.0
466,1001.0
467,1001.0
468,1001.0
469,1001.0
470,1001.0
471,1001.0
472,1001.0
473,1001.0
474,1001.0
475,1001.0
476,1001.0
477,1001.0
478,1001.0
479,1001.0
480,1001.0
481,1001.0
482,1001.0
483,1001.0
484,1001.0
485,1001.0
486,1001.0
487,1001.0
488,1001.0
489,1001.0
490,1001.0
491,1001.0
492,1001.0
493,1001.0
494,1001.0
495,1001.0
496,1001.0
497,1001.0
498,1001.0
499,1001.0
500,1001.0
501,1001.0
502,1001.0
503,1001.0
504,1001.0
505,1001.0
506,1001.0
507,1001.0
508,1001.0
509,1001.0
510,1001.0
511,1001.0
512,1001.0
513,1001.0
514,1001.0
515,1001.0
516,1001.0
517,1001.0
518,1001.0
519,1001.0
520,1001.0
521,1001.0
522,1001.0
523,1001.0
524,1001.0
525,1001.0
526,1001.0
527,1001.0
528,1001.0
529,1001.0
530,1001.0
531,1001.0
532,1001.0
533,1001.0
534,1001.0
535,1001.0
536,1001.0
537,1001.0
538,1001.0
539,1001.0
540,1001.0
541,1001.0
542,1001.0
543,1001.0
544,1001.0
545,1001.0
546,1001.0
547,1001.0
548,1001.0
549,1001.0
550,1001.0
551,1001.0
552,1001.0
553,1001.0
554,1001.0
555,1001.0
556,1001.0
557,1001.0
558,1001.0
559,1001.0
560,1001.0
561,1001.0
562,1001.0
563,1001.0
564,1001.0
565,1001.0
566,1001.0
567,1001.0
568,1001.0
569,1001.0
570,1001.0
571,1001.0
572,1001.0
573,1001.0
574,1001.0
575,1001.0
576,1001.0
577,1001.0
578,1001.0
579,1001.0
580,1001.0
581,1001.0
582,1001.0
583,1001.0
584,1001.0
585,1001.0
586,1001.0
587,1001.0
588,1001.0
589,1001.0
590,1001.0
591,1001.0
592,1001.0
593,1001.0
594,1001.0
595,1001.0
596,1001.0
597,1001.0
598,1001.0
599,1001.0
600,1001.0
601,1001.0
602,1001.0
603,1001.0
604,1001.0
605,1001.0
606,1001.0
607,1001.0
608,1001.0
609,1001.0
610,1001.0
611,1001.0
612,1001.0
613,1001.0
614,1001.0
615,1001.0
616,1001.0
617,1001.0
618,1001.0
619,1001.0
620,1001.0
621,1001.0
622,1001.0
623,1001.0
624,1001.0
625,1001.0
626,1001.0
627,1001.0
628,1001.0
629,1001.0
630,1001.0
631,1001.0
632,1001.0
633,1001.0
634,1001.0
635,1001.0
636,1001.0
637,1001.0
638,1001.0
639,1001.0
640,1001.0
641,1001.0
642,1001.0
643,1001.0
644,1001.0
645,1001.0
646,1001.0
647,1001.0
648,1001.0
649,1001.0
650,1001.0
651,1001.0
652,1001.0
653,1001.0
654,1001.0
655,1001.0
656,1001.0
657,1001.0
658,1001.0
659,1001.0
660,1001.0
661,1001.0
662,1001.0
663,1001.0
664,1001.0
665,1001.0
666,1001.0
667,1001.0
668,1001.0
669,1001.0
670,1001.0
671,1001.0
672,1001.0
673,1001.0
674,1001.0
675,1001.0
676,1001.0
677,1001.0
678,1001.0
679,1001.0
680,1001.0
681,1001.0
682,1001.0
683,1001.0
684,1001.0
685,1001.0
686,1001.0
687,1001.0
688,1001.0
689,1001.0
690,1001.0
691,1001.0
692,1001.0
693,1001.0
694,1001.0
695,1001.0
696,1001.0
697,1001.0
698,1001.0
699,1001.0
700,1001.0
701,1001.0
702,1001.0
703,1001.0
704,1001.0
705,1001.0
706,1001.0
707,1001.0
708,1001.0
709,1001.0
710,1001.0
711,1001.0
712,1001.0
713,1001.0
714,1001.0
715,1001.0
716,1001.0
717,1001.0
718,1001.0
719,1001.0
720,1001.0
721,1001.0
722,1001.0
723,1001.0
724,1001.0
725,1001.0
726,1001.0
727,1001.0
728,1001.0
729,1001.0
730,1001.0
731,1001.0
732,1001.0
733,1001.0
734,1001.0
735,1001.0
736,1001.0
737,1001.0
738,1001.0
739,1001.0
740,1001.0
741,1001.0
742,1001.0
743,1001.0
744,1001.0
745,1001.0
746,1001.0
747,1001.0
748,1001.0
749,1001.0
750,1001.0
751,1001.0
752,1001.0
753,1001.0
754,1001.0
755,1001.0
756,1001.0
757,1001.0
758,1001.0
759,1001.0
760,1001.0
761,1001.0
762,1001.0
763,1001.0
764,1001.0
765,1001.0
766,1001.0
767,1003.0
768,1003.0
769,1003.0
770,1003.0
771,1003.0
772,1003.0
773,1003.0
774,1003.0
775,1003.0
776,1003.0
777,1003.0
778,1003.0
779,1003.0
780,1003.0
781,1003.0
782,1003.0
783,1003.0
784,1003.0
785,1003.0
786,1003.0
787,1003.0
788,1003.0
789,1003.0
790,1003.0
791,1003.0
792,1003.0
793,1003.0
794,1003.0
795,1003.0
796,1003.0
797,1003.0
798,1003.0
799,1003.0
800,1003.0
801,1003.0
802,1003.0
803,1003.0
804,1003.0
805,1003.0
806,1003.0
807,1003.0
808,1003.0
809,1003.0
810,1003.0
811,1003.0
812,1003.0
813,1003.0
814,1003.0
815,1003.0
816,1003.0
817,1003.0
818,1003.0
819,1003.0
820,1003.0
821,1003.0
822,1003.0
823,1003.0
824,1003.0
825,1003.0
826,1003.0
827,1003.0
828,1003.0
829,1003.0
830,1003.0
831,1003.0
832,1003.0
833,1003.0
834,1003.0
835,1003.0
836,1003.0
837,1003.0
838,1003.0
839,1003.0
840,1003.0
841,1003.0
842,1003.0
843,1003.0
844,1003.0
845,1003.0
846,1003.0
847,1003.0
848,1003.0
849,1003.0
850,1003.0
851,1003.0
852,1003.0
853,1003.0
854,1003.0
855,1003.0
856,1003.0
857,1003.0
858,1003.0
859,1003.0
860,1003.0
861,1003.0
862,1003.0
863,1003.0
864,1003.0
865,1003.0
866,1003.0
867,1003.0
868,1003.0
869,1003.0
870,1003.0
871,1003.0


==> csv_files/swarm_size_tests/16.csv <==
0,0
1,950.0
2,968.0
3,983.0
4,991.0
5,996.0
6,999.0
7,1003.0
8,1006.0
9,1007.0
10,1007.0
11,1009.0
12,1011.0
13,1015.0
14,1015.0
15,1015.0
16,1015.0
17,1017.0
18,1017.0
19,1022.0
20,1022.0
21,1022.0
22,1023.0
23,1024.0
24,1025.0
25,1025.0
26,1025.0
27,1026.0
28,1027.0
29,1027.0
30,1027.0
31,1027.0
32,1027.0
33,1027.0
34,1028.0
35,1028.0
36,1028.0
37,1031.0
38,1031.0
39,1031.0
40,1031.0
41,1031.0
42,1033.0
43,1033.0
44,1034.0
45,1034.0
46,1034.0
47,1035.0
48,1035.0
49,1037.0
50,1037.0
51,1037.0
52,1037.0


==> csv_files/swarm_size_tests/32.csv <==
0,0
1,837.0
2,848.0
3,858.0
4,861.0
5,867.0
6,871.0
7,874.0
8,877.0
9,877.0
10,878.0
11,878.0
12,878.0
13,878.0
14,878.0
15,878.0
16,882.0
17,882.0
18,882.0
19,882.0
20,882.0
21,883.0
22,883.0
23,883.0
24,883.0


==> csv_files/swarm_size_tests/64.csv <==
0,0
1,841.0
2,850.0
3,864.0
4,867.0
5,869.0
6,871.0
7,871.0
8,872.0
9,874.0
10,874.0
11,874.0
12,875.0


==> csv_files/swarm_size_tests/8.csv <==
0,0
1,949.0
2,971.0
3,981.0
4,987.0
5,994.0
6,999.0
7,1001.0
8,1001.0
9,1001.0
10,1002.0
11,1005.0
12,1008.0
13,1009.0
14,1012.0
15,1013.0
16,1016.0
17,1016.0
18,1017.0
19,1017.0
20,1017.0
21,1018.0
22,1019.0
23,1020.0
24,1021.0
25,1023.0
26,1023.0
27,1026.0
28,1026.0
29,1027.0
30,1027.0
31,1028.0
32,1029.0
33,1036.0
34,1040.0
35,1040.0
36,1041.0
37,1043.0
38,1043.0
39,1045.0
40,1045.0
41,1048.0
42,1050.0
43,1052.0
44,1052.0
45,1056.0
46,1056.0
47,1057.0
48,1060.0
49,1060.0
50,1060.0
51,1060.0
52,1060.0
53,1060.0
54,1062.0
55,1063.0
56,1063.0
57,1065.0
58,1065.0
59,1066.0
60,1066.0
61,1068.0
62,1069.0
63,1069.0
64,1070.0
65,1070.0
66,1071.0
67,1071.0
68,1071.0
69,1071.0
70,1071.0
71,1072.0
72,1072.0
73,1072.0
74,1073.0
75,1073.0
76,1073.0
77,1074.0
78,1074.0
79,1074.0
80,1074.0
81,1074.0
82,1074.0
83,1075.0
84,1075.0
85,1075.0
86,1075.0
87,1075.0
88,1075.0
89,1075.0
90,1075.0
91,1075.0
92,1075.0
93,1075.0
94,1076.0
95,1077.0
96,1077.0
97,1077.0
98,1077.0
99,1077.0
100,1077.0
101,1077.0
102,1077.0
103,1077.0
104,1077.0
105,1077.0
106,1077.0
107,1077.0
108,1077.0
109,1077.0
110,1077.0
111,1077.0
112,1077.0
113,1077.0
114,1077.0
115,1077.0


==> csv_files/swarm_size_tests/96.csv <==
0,0
1,841.0
2,853.0
3,859.0
4,863.0
5,864.0
6,865.0
7,865.0

